CP Violation Results from B Decays at BaBar

In the present paper we review recent experimental results from the BaBar experiment concerning the measurement of the CKM angles. A particular highlight is given to the novel independent determination of the angle alpha from B0 -> a_1(1260)+/- pi -/+ and to the recent full-luminosity updates of several angle gamma measurements.

==> description.txt <==
\\
Title: CP Violation Results from B Decays at BaBar
Authors: Pietro Biassoni (representing the BaBar Collaboration)
Comments: 8 pages, contributed to the Proceedings of DISCRETE2010
Report-no: BABAR-PROC-10/133, SLAC-PUB-14370
\\
In the present paper we review recent experimental results from the
BaBar experiment concerning the measurement of the CKM angles.
A particular highlight is given to the novel independent determination of
the angle alpha from B0 -> a_1(1260)+/- pi -/+ and to the
recent full-luminosity updates of several angle gamma measurements.

\\

